New estimate for the contribution of the Geminga pulsar to the positron excess

The origin of the positron excess is one of the most intriguing mysteries in astroparticle physics. The recent discovery of extended $\gamma$-ray halos around the pulsars Geminga, Monogem and PSR J0621+3755 have brought indirect evidence that pulsar wind nebulae accelerate $e^{\pm}$ up to very-high-energy. While the precision of previous data does not permit precise evaluation of the parameters for the pulsars, we are able to find the more precise shape of the injection spectrum using new data released by HAWC and LHAASO in 2020 and 2021. We find that this is well fitten by a power-law with an exponential cutoff. The spectral index is quite hard with values around 1 while the cutoff energy is roughly 100 TeV. We also derive the strength of the diffusion coefficient around the pulsars finding that it is two orders of magnitude lower than the average of the Galaxy. Finally, we use the above mentioned results to estimate the contribution of Geminga to the positron excess. This source alone can contribute to the entire positron excess at around 1 TeV.

==> name.txt <==
fig = pl.figure(figsize=(8,6))
#pl.errorbar(energyge_vec, indexe_vec, yerr=[indexerrlowe_vec,indexerrupe_vec], fmt="*", color="black",label=r'$e^-$ AMS-02 2019')
pl.plot(KD_n_vec, flux_vec, ls='--', color="black", lw=2.0, label=r'SEC $pp$')
#pl.plot(energyplot_vec, modelp_vec*np.power(energyplot_vec,3.0), ls='-', color="brown", lw=2.0, label=r'Model SEC+PWN')
pl.xlabel(r'$T/n$ [GeV/nucleon]', fontsize=20)
pl.ylabel(r'$q_{\bar{D}}$ [1/(GeV/nucleon)/s/cm$^3$]', fontsize=20)
#pl.axis([vecangle_bin[0],vecangle_bin[len(vecangle_bin)-1],0.001,0.57], fontsize=18)
pl.axis([0.1,1e3,1e-33,1e-26])
pl.xticks(fontsize=20)
pl.yticks(fontsize=20)
pl.tick_params('both', length=8, width=3, which='major')
pl.tick_params('both', length=6, width=3, which='minor')
#pl.grid(True)
pl.yscale('log')
pl.xscale('log')
pl.legend(loc=1,prop={'size':15},numpoints=1, scatterpoints=1, ncol=2)
fig.tight_layout(pad=0.5)
pl.savefig(folder_plots+'/flux_prova_pc160MeV.pdf')
